Dynamical Jahn-Teller effect in the first excited C$_{60}^-$

The Jahn-Teller effect of C$_{60}$ anions in the first electronically excited states was theoretically investigated. The orbital vibronic coupling parameters for the $t_{1g}$ next lowest unoccupied molecular orbitals were derived from the Kohn-Sham orbital levels with hybrid B3LYP functional by using the frozen phonon approach. With the use of these coupling parameters, the vibronic states of the first excited C$_{60}^-$ were derived by exactly diagonalizing the dynamical Jahn-Teller Hamiltonian. The dynamical Jahn-Teller stabilization energy of the first excited C$_{60}^-$ is stronger than that of the ground electronic states.

==> energy.dat <==
Vibronic levels (cm-1)

 EnJ - ZPE          J
-917.983166       1.000
-601.603952       1.000
-462.721469       1.000
-383.278517       1.000
-328.556381       1.000
-251.389473       1.000
-205.618803       1.000

-630.179285       2.000
-475.503466       2.000
-372.040055       2.000
-251.018739       2.000
-215.734941       2.000

-708.590879       3.000
-510.158546       3.000
-445.875551       3.000
-327.724642       3.000
-272.738858       3.000
-262.878488       3.000
-206.326660       3.000

-377.240757       4.000
-276.761134       4.000
-220.396463       4.000

-488.009430       5.000
-295.144767       5.000
-220.034674       5.000

